Learning Binary Decision Trees by Argmin Differentiation

We address the problem of learning binary decision trees that partition data for some downstream task. We propose to learn discrete parameters (i.e., for tree traversals and node pruning) and continuous parameters (i.e., for tree split functions and prediction functions) simultaneously using argmin differentiation. We do so by sparsely relaxing a mixed-integer program for the discrete parameters, to allow gradients to pass through the program to continuous parameters. We derive customized algorithms to efficiently compute the forward and backward passes. This means that our tree learning procedure can be used as an (implicit) layer in arbitrary deep networks, and can be optimized with arbitrary loss functions. We demonstrate that our approach produces binary trees that are competitive with existing single tree and ensemble approaches, in both supervised and unsupervised settings. Further, apart from greedy approaches (which do not have competitive accuracies), our method is faster to train than all other tree-learning baselines we compare with. The code for reproducing the results is available at https://github.com/vzantedeschi/LatentTrees.

==> Learning Latent Decision Trees/data/year.dat <==
train-time mse test-time method

35.975202023983 97.39692874669434  0.00910043716430664 CART

1000 77.43 1 NODE

100 77.5179036102564 1 Ours

==> data/year.dat <==
train-time mse test-time method

35.975202023983 97.39692874669434  0.00910043716430664 CART

1000 77.43 1 NODE

100 77.5179036102564 1 Ours
